A flexible outlier detector based on a topology given by graph communities

Outlier, or anomaly, detection is essential for optimal performance of machine learning methods and statistical predictive models. It is not just a technical step in a data cleaning process but a key topic in many fields such as fraudulent document detection, in medical applications and assisted diagnosis systems or detecting security threats. In contrast to population-based methods, neighborhood based local approaches are simple flexible methods that have the potential to perform well in small sample size unbalanced problems. However, a main concern of local approaches is the impact that the computation of each sample neighborhood has on the method performance. Most approaches use a distance in the feature space to define a single neighborhood that requires careful selection of several parameters. This work presents a local approach based on a local measure of the heterogeneity of sample labels in the feature space considered as a topological manifold. Topology is computed using the communities of a weighted graph codifying mutual nearest neighbors in the feature space. This way, we provide with a set of multiple neighborhoods able to describe the structure of complex spaces without parameter fine tuning. The extensive experiments on real-world data sets show that our approach overall outperforms, both, local and global strategies in multi and single view settings.

==> data/OutliersIris.txt <==
         x         y     label
    0.9701    0.9921         +
    0.9835    0.9996         +
    0.9829    0.9996         +
    0.9823    0.9996         +
         0    0.5906         -
    0.9545    0.9879         +
    0.9826    0.9996         +
    0.9823    0.9996         +
    0.9574    0.9989         +
    0.9798    0.9995         +
    0.9555    0.9881         +
    0.9845    0.9996         +
         0    0.5906         -
    1.0000    1.0000         +
    0.9394    0.9692         +
    0.8946    0.9459         +
    0.9583    0.9889         +
    0.9810    0.9950         +
    0.9200    0.9784         +
    0.9859    0.9963         +
    0.9859    0.9963         +
    0.9882    0.9969         +
    0.9843    0.9996         +
    0.9847    0.9996         +
    0.9661    0.9991         +
    0.9922    0.9998         +
    0.9858    0.9996         +
    0.9474    0.9859         +
    0.9785    0.9943         +
    0.9900    0.9998         +
    0.9900    0.9998         +
    0.9733    0.9929         +
    1.0000         0         -
    0.8387    0.9161         +
    0.9886    0.9997         +
    1.0000         0         -
    0.9860    0.9996         +
    0.9810    0.9995         +
    0.9932    0.9998         +
    0.9922    0.9998         +
         0    0.9753         +
    1.0000         0         +
    0.9946    0.9999         +
    0.9871    0.9997         +
    0.9355    0.9983         +
         0    0.9753         +
         0         0         -
         0    0.9753         +
    0.9355    0.9983         +
    0.9047    0.9975         +
    0.8458    0.8458         +
    0.7633    0.8821         +
    0.4107    0.4608         +
    0.7585    0.9412         +
         0    0.1475         -
    0.6989    0.8007         +
    0.4537    0.4955         +
         0    0.7328         +
    0.7217    0.7977         +
    0.3349    0.3585         -
         0    0.7328         +
    0.8281    0.9745         +
    0.7371    0.8896         +
    0.6690    0.7475         +
    0.7482    0.9163         +
    0.9310    0.9916         +
    0.6748    0.8366         +
    1.0000         0         -
         0    0.1540         -
    0.5906    0.9451         +
    0.4939    0.5367         +
    0.6512    0.9622         +
    0.3925    0.5076         +
    0.7217    0.8992         +
    0.7872    0.9746         +
    0.6484    0.9556         +
    0.6719    0.7802         +
    0.5492    0.6204         +
    0.7721    0.9256         +
    0.5906    0.8578         +
         0         0         -
    0.5906    0.8578         +
    0.8436    0.9811         +
    0.3432    0.4462         +
    0.9235    0.9828         +
    0.7891    0.9099         +
    0.6384    0.7151         +
    0.8390    0.9559         +
    0.9361    0.9942         +
    0.5143    0.9333         +
    0.8893    0.9816         +
    0.8204    0.9423         +
    0.7604    0.9801         +
         0    0.7328         +
    0.7392    0.9540         +
    0.7992    0.9836         +
    0.8304    0.9830         +
    0.7959    0.9757         +
         0    0.5906         +
         0    0.9160         +
    0.8822    0.9908         +
    0.9740    0.9831         +
    0.4148    0.5335         -
    0.9770    0.9983         +
    0.9428    0.9957         +
         0    0.8569         +
         0    0.2776         +
    0.6619    0.9554         +
    0.9428    0.9957         +
    0.6619    0.9554         +
    0.5741    0.7692         +
    0.6056    0.7871         +
    0.7992    0.9089         +
    0.7446    0.8644         +
    1.0000    1.0000         +
    0.9592    0.9969         +
    0.6226    0.7976         +
         0         0         -
         0    0.8569         +
    0.4737    0.7100         +
    1.0000         0         -
    1.0000    1.0000         +
         0    0.8569         +
    0.5675    0.7588         +
    0.8387    0.9260         +
    0.6619    0.9554         +
    0.5373    0.7447         +
    0.6215    0.7923         +
    0.8275    0.9140         +
    0.6619    0.9554         +
    0.8057    0.9493         +
         0    0.8569         +
    0.8133    0.9073         +
         0    0.1984         -
    1.0000    1.0000         +
    0.8176    0.9404         +
    0.4107    0.6386         -
    0.6177    0.7948         +
    0.6151    0.7879         +
    0.8088    0.9101         +
    0.8569    0.9412         +
         0    0.9285         +
    0.6728    0.8238         +
         0    0.8921         +
         0    0.8921         +
    0.8623    0.9353         +
    0.7617    0.8720         +
    0.7513    0.8704         +
    1.0000         0         -
    0.7585    0.8698         +

==> data/example.txt <==
     x         y     label
    0.00	0.91     +
    0.00	0.91     +
    0.00	0.91     +
    0.00	0.00     -
    0.77	0.96     +
    0.00	1.00     +
    0.77	0.96     +
    0.77	0.89     +
    0.00	0.77     +
    0.00	0.00     -

==> data/points.txt <==
id  x   y   class  phi1 phi2    outlier
1   10  50  A       1   1       0
2   22  55  A       1   1       0
3   21  37  A       1   1       0
4   29  45  A       1   1       0
5   7   35  A       .59  0.88    0
6   2   27  B       0   0       1
7   17  28  A       .59 0.88    0
8   10  20  A       0   0.77    0
9   11  13  A       0   0.7    0
10  19  3   A       1   0       1
